Two-Stage Robust Optimization with Decision Dependent Uncertainty

The type of decision dependent uncertainties (DDUs) imposes a great challenge in decision making, while existing methodologies are not sufficient to support many real practices. In this paper, we present a systematic study to handle this challenge in two-stage robust optimization~(RO). Our main contributions include three sophisticated variants of column-and-constraint generation method to exactly compute DDU-based two-stage RO. By a novel application of core concepts of linear programming, we provide rigorous analyses on their computational behaviors. Interestingly, in terms of the iteration complexity of those algorithms, DDU-based two-stage RO is not more demanding than its decision independent uncertainty (DIU) based counterpart. It is worth highlighting a counterintuitive discovery that converting a DIU set into a DDU set by making use of "deep knowledge" and then computing the resulting DDU-based formulation may lead to a significant improvement. Indeed, as shown in this paper, in addition to capturing the actual dependence existing in the real world, DDU is a powerful and flexible tool to represent and leverage analytical properties or simply domain expertise to achieve a strong solution capacity. So, we believe it will open a new direction to solve large-scale DIU- or DDU-based RO. Other important results include basic structural properties for two-stage RO, an approximation scheme to deal with mixed integer recourse, and a couple of enhancement techniques for the developed algorithms, as well as an organized numerical study to help us appreciate all algorithms and enhancement techniques' computational performances.

==> Sp1.dat <==
BeTi	BeB	BaTi	BaB	PaTi	PaB
0.00	10000.00	2.37	-10.00	2.18	-10.00
9.93	5656.26	13.76	3712.31	7.06	-10.00
124.22	5056.53	76.78	3763.56	15.38	4207.12
136.14	4873.46	223.41	4165.64	16.96	4207.12
195.88	4564.05	582.24	4207.12	16.96	4207.12
998.24	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1304.05	4207.12	582.24	4207.12	16.96	4207.12
1015.73	4158.50	582.24	4207.12	16.96	4207.12
995.62	4003.30	582.24	4207.12	16.96	4207.12
735.62	3988.50	582.24	4207.12	16.96	4207.12
414.72	3985.53	582.24	4207.12	16.96	4207.12
327.72	3948.81	582.24	4207.12	16.96	4207.12
307.92	3894.93	582.24	4207.12	16.96	4207.12
195.44	3806.04	582.24	4207.12	16.96	4207.12
133.29	3784.52	582.24	4207.12	16.96	4207.12
121.11	3181.28	582.24	4207.12	16.96	4207.12
59.65	2829.73	582.24	4207.12	16.96	4207.12
45.81	2429.08	226.14	4207.12	16.96	4207.12
25.01	-10.00	79.07	4432.83	16.96	4207.12
7.23	-10.00	18.16	6076.83	8.96	5656.26
2.12	-10.00	0.00	10000.00	0.00	10000.00

==> Sp2.dat <==
BeIt	BeB	BaIt	BaB	PaIt	PaB
1	-10	1	-10	1	-10
2	-10	2	3712.31	2	-10
3	-10	3	3763.56	3	4207.12
4	2429.08	4	4165.64	3	4207.12
5	2829.73	5	4207.12	3	4207.12
6	3181.28	5	4207.12	3	4207.12
7	3784.52	5	4207.12	3	4207.12
8	3806.04	5	4207.12	3	4207.12
9	3894.93	5	4207.12	3	4207.12
10	3948.81	5	4207.12	3	4207.12
11	3985.53	5	4207.12	3	4207.12
12	3988.50	5	4207.12	3	4207.12
13	4003.30	5	4207.12	3	4207.12
14	4158.50	5	4207.12	3	4207.12
15	4207.12	5	4207.12	3	4207.12
13	4207.12	5	4207.12	3	4207.12
8	4564.05	4	4207.12	3	4207.12
7	4873.46	3	4432.83	3	4207.12
6	5056.53	2	6076.83	2	5656.26
2	5656.26	1	10000	1	10000
1	10000	1	10000	1	10000

==> Sp3.dat <==
DIUB	DIUTi	DDUB	DDUTi
5337.798926	1.544868198	5337.798926	1.0024098
7626.293996	3.682787898	8060.025586	3.8883911
7643.667989	6.0935848	8184.68887	16.9015839
7715.152464	10.1162772	8205.630049	35.087572
7824.452554	17.0009161	8322.900172	92.2022329
7846.896051	25.6558102	8427.456183	163.9877006
8039.056983	36.7645679	8479.017766	271.5023399
8185.987431	55.6174608	8554.523975	467.0901863
8190.13438	75.9860338	8586.154552	679.9090765
8202.532181	107.6090404	8667.655535	1054.876926
8293.842776	140.8000871	8667.655535	1054.876926
8345.477327	177.6687725	8667.655535	1054.876926
8353.480704	250.8564646	8667.655535	1054.876926
8403.496429	321.4223498	8667.655535	1054.876926
8573.297761	456.359436	8667.655535	1054.876926
8584.914581	670.1284128	8667.655535	1054.876926
8589.664072	1037.1691	8667.655535	1054.876926
8610.60129	1379.513132	8667.655535	1054.876926
8655.956891	1629.207934	8667.655535	1054.876926
8665.599496	2272.867962	8667.655535	1054.876926
8667.655535	1629.265142	8667.655535	1054.876926
8667.655535	1379.5702	8667.655535	1054.876926
8667.655535	1037.224338	8667.655535	1054.876926
8667.655535	670.1749287	8667.655535	1054.876926
8667.655535	456.4174264	8667.655535	1054.876926
8667.655535	321.4758039	8667.655535	1054.876926
8667.655535	250.9275757	8667.655535	1054.876926
8667.655535	177.7131007	8667.655535	1054.876926
8667.655535	140.8528864	8667.655535	1054.876926
8667.655535	107.65907	8667.655535	1054.876926
8667.655535	76.1650462	8667.655535	679.9608471
8667.655535	55.6636298	8667.655535	467.1448028
8667.655535	36.8125308	8667.655535	271.5471436
8667.655535	25.7069363	8667.655535	164.0449735
8667.655535	17.0558342	8667.655535	92.2525664
8667.655535	10.2037282	8667.655535	35.1338865
8667.655535	6.136215898	8667.655535	16.9490554
8667.655535	3.7210493	8667.655535	3.9324343
8667.655535	2.3081587	8667.655535	1.746705198


==> Sp4.dat <==
DIUB	DIUIt	DDUB	DDUIt
5337.798926	1	5337.798926	1
7626.293996	2	8060.025586	2
7643.667989	3	8184.68887	3
7715.152464	4	8205.630049	4
7824.452554	5	8322.900172	5
7846.896051	6	8427.456183	6
8039.056983	7	8479.017766	7
8185.987431	8	8554.523975	8
8190.13438	9	8586.154552	9
8202.532181	10	8667.655535	10
8293.842776	11	8667.655535	10
8345.477327	12	8667.655535	10
8353.480704	13	8667.655535	10
8403.496429	14	8667.655535	10
8573.297761	15	8667.655535	10
8584.914581	16	8667.655535	10
8589.664072	17	8667.655535	10
8610.60129	18	8667.655535	10
8655.956891	19	8667.655535	10
8665.599496	20	8667.655535	10
8667.655535	19	8667.655535	10
8667.655535	18	8667.655535	10
8667.655535	17	8667.655535	10
8667.655535	16	8667.655535	10
8667.655535	15	8667.655535	10
8667.655535	14	8667.655535	10
8667.655535	13	8667.655535	10
8667.655535	12	8667.655535	10
8667.655535	11	8667.655535	10
8667.655535	10	8667.655535	10
8667.655535	9	8667.655535	9
8667.655535	8	8667.655535	8
8667.655535	7	8667.655535	7
8667.655535	6	8667.655535	6
8667.655535	5	8667.655535	5
8667.655535	4	8667.655535	4
8667.655535	3	8667.655535	3
8667.655535	2	8667.655535	2
8667.655535	1	8667.655535	1

